Nonequilibrium superconducting thin films with sub-gap and pair-breaking photon illumination

We calculate nonequilibrium quasiparticle and phonon distributions for a number of widely-used low transition temperature thin-film superconductors under constant, uniform illumination by sub-gap probe and pair-breaking signal photons simultaneously. From these distributions we calculate material-characteristic parameters that allow rapid evaluation of an effective quasiparticle temperature using a simple analytical expression, for all materials studied (Mo, Al, Ta, Nb, and NbN) for all photon energies. We also explore the temperature and energy-dependence of the low-energy quasiparticle generation efficiency $\eta$ by pair-breaking signal photons finding $\eta \approx 0.6$ in the limit of thick films at low bath temperatures that is material-independent. Taking the energy distribution of excess quasiparticles into account, we find $\eta \to 1$ as the bath temperature approaches the transition temperature in agreement with the assumption of the two-temperature model of the nonequilibrium response that is appropriate in that regime. The behaviour of $\eta$ with signal frequency scaled by the superconducting energy gap is also shown to be material-independent, and is in qualitative agreement with recent experimental results. An enhancement of $\eta$ in the presence of sub-gap (probe) photons is shown to be most significant at signal frequencies near the superconducting gap frequency and arises due to multiple photon absorption events that increase the average energy of excess quasiparticles above that in the absence of the probe.

==> tables/table1.dat <==
Material    Delta0    GapFreq   Tc b   a	lambda	tau0   tau0phi ratio
Al	180	87	1.18	3.17	1.93	0.43	438	260	1.04
Ta	700	339	4.6	17.3	1.38	0.69	1.78	22.7	0.907
Nb	1470	711	9.67	40	4.6	1.84	0.149	4.17	0.937
Mo	140	67.7	0.921	2.28	1.62	0.416	1310	231	1.04
NbN	2560	1240	16.8	47	4.99	1.46	0.0217	5.98	1.01

